Analytic Results for Virtual QCD Corrections to Higgs Production and Decay

We consider the production of a Higgs boson via gluon-fusion and its decay into two photons. We compute the NLO virtual QCD corrections to these processes in a general framework in which the coupling of the Higgs boson to the external particles is mediated by a colored fermion and a colored scalar. We present compact analytic results for these two-loop corrections that are expressed in terms of Harmonic Polylogarithms. The expansion of these corrections in the low and high Higgs mass regimes, as well as the expression of the new Master Integrals which appear in the reduction of the two-loop amplitudes, are also provided. For the fermionic contribution, we provide an independent check of the results already present in the literature concerning the Higgs boson and the production and decay of a pseudoscalar particle.

==> formulas.inc <==
********************************************************************************
* 
* We collect in this file the results of Appendix B of 
* 
*  ``Analytic Results for Virtual QCD Corrections 
*    to Higgs Production and Decay''
*
* by U. Aglietti, R. Bonciani, G. Degrassi and A. Vicini  
*
* The results are written as FORM inputs, and can be therefore readily included
* in any FORM code where they should be needed. 
*
* The following constants appear:
*
* ep = \epsilon ,
* z2 = \zeta(2) , 
* z3 = \zeta(3) , 
*
* The variable x is defined as in the paper:
*
*     x = (sqrt(-mH^2+4*m^2)- sqrt(-mH^2))/(sqrt(-mH^2+4*m^2)+sqrt(-mH^2)) ,
*
* where m is the mass of the heavy quark running in the loops
* and mH the mass of the Higgs.
*
*******************************************************
*
* Eq.(B2):
*
id [F(1)] = 

       + ep^-2 * (
          + 1/2
          )

       + ep^-1 * (
          + 1/2
          )

       - 5/2
          - 4*[1-x]^-2*z3
          + 4*[1-x]^-1*z3
          + 2*H(0,x)
          - 4*H(0,x)*[1-x]^-1
          - H(0,0,x)
          + 2*H(0,0,0,x)*[1-x]^-2
          - 2*H(0,0,0,x)*[1-x]^-1
          + 4*H(1,0,0,x)*[1-x]^-2
          - 4*H(1,0,0,x)*[1-x]^-1

       + ep * (
          - 35/2
          + 8/5*[1-x]^-2*z2^2
          - 4*[1-x]^-2*z3
          + 4*[1-x]^-1*z2
          - 8/5*[1-x]^-1*z2^2
          + 4*[1-x]^-1*z3
          - 2*z2
          + 3*z3
          - 12*H(-1,0,x)
          + 24*H(-1,0,x)*[1-x]^-1
          + 12*H(0,x)
          - 6*H(0,x)*[1-x]^-2*z3
          + 6*H(0,x)*[1-x]^-1*z3
          - 24*H(0,x)*[1-x]^-1
          + H(0,x)*z2
          + 6*H(0,-1,0,x)
          + 9*H(0,0,x)
          - 2*H(0,0,x)*[1-x]^-2*z2
          + 4*H(0,0,x)*[1-x]^-2
          + 2*H(0,0,x)*[1-x]^-1*z2
          - 20*H(0,0,x)*[1-x]^-1
          - 12*H(0,0,-1,0,x)*[1-x]^-2
          + 12*H(0,0,-1,0,x)*[1-x]^-1
          - 3*H(0,0,0,x)
          + 2*H(0,0,0,x)*[1-x]^-2
          - 2*H(0,0,0,x)*[1-x]^-1
          + 6*H(0,0,0,0,x)*[1-x]^-2
          - 6*H(0,0,0,0,x)*[1-x]^-1
          + 4*H(0,0,1,0,x)*[1-x]^-2
          - 4*H(0,0,1,0,x)*[1-x]^-1
          - 2*H(0,1,0,x)
          - 4*H(0,1,0,0,x)*[1-x]^-2
          + 4*H(0,1,0,0,x)*[1-x]^-1
          - 12*H(1,x)*[1-x]^-2*z3
          + 12*H(1,x)*[1-x]^-1*z3
          + 4*H(1,0,x)
          - 4*H(1,0,x)*[1-x]^-2*z2
          + 4*H(1,0,x)*[1-x]^-1*z2
          - 8*H(1,0,x)*[1-x]^-1
          - 24*H(1,0,-1,0,x)*[1-x]^-2
          + 24*H(1,0,-1,0,x)*[1-x]^-1
          + 2*H(1,0,0,x)
          + 4*H(1,0,0,x)*[1-x]^-2
          - 4*H(1,0,0,x)*[1-x]^-1
          + 12*H(1,0,0,0,x)*[1-x]^-2
          - 12*H(1,0,0,0,x)*[1-x]^-1
          + 8*H(1,0,1,0,x)*[1-x]^-2
          - 8*H(1,0,1,0,x)*[1-x]^-1
          - 8*H(1,1,0,0,x)*[1-x]^-2
          + 8*H(1,1,0,0,x)*[1-x]^-1
          )

       + ep^2 * (
          - 149/2
          + 6*[1-x]^-2*z2*z3
          + 8/5*[1-x]^-2*z2^2
          - 16*[1-x]^-2*z3
          - 30*[1-x]^-2*z5
          - 6*[1-x]^-1*z2*z3
          + 24*[1-x]^-1*z2
          - 8/5*[1-x]^-1*z2^2
          + 60*[1-x]^-1*z3
          + 30*[1-x]^-1*z5
          - 12*z2
          + 13/10*z2^2
          - 25*z3
          - 24*H(-1,x)*[1-x]^-1*z2
          + 12*H(-1,x)*z2
          + 72*H(-1,-1,0,x)
          - 144*H(-1,-1,0,x)*[1-x]^-1
          - 72*H(-1,0,x)
          + 144*H(-1,0,x)*[1-x]^-1
          - 48*H(-1,0,0,x)
          + 96*H(-1,0,0,x)*[1-x]^-1
          - 24*H(-1,1,0,x)
          + 48*H(-1,1,0,x)*[1-x]^-1
          + 50*H(0,x)
          - 4*H(0,x)*[1-x]^-2*z2
          - 13/5*H(0,x)*[1-x]^-2*z2^2
          - 6*H(0,x)*[1-x]^-2*z3
          + 20*H(0,x)*[1-x]^-1*z2
          + 13/5*H(0,x)*[1-x]^-1*z2^2
          + 6*H(0,x)*[1-x]^-1*z3
          - 100*H(0,x)*[1-x]^-1
          - 9*H(0,x)*z2
          + 8*H(0,x)*z3
          - 6*H(0,-1,x)*z2
          - 36*H(0,-1,-1,0,x)
          - 54*H(0,-1,0,x)
          - 24*H(0,-1,0,x)*[1-x]^-2
          + 120*H(0,-1,0,x)*[1-x]^-1
          + 24*H(0,-1,0,0,x)
          + 12*H(0,-1,1,0,x)
          + 65*H(0,0,x)
          - 2*H(0,0,x)*[1-x]^-2*z2
          - 16*H(0,0,x)*[1-x]^-2*z3
          + 24*H(0,0,x)*[1-x]^-2
          + 2*H(0,0,x)*[1-x]^-1*z2
          + 16*H(0,0,x)*[1-x]^-1*z3
          - 120*H(0,0,x)*[1-x]^-1
          + 3*H(0,0,x)*z2
          + 12*H(0,0,-1,x)*[1-x]^-2*z2
          - 12*H(0,0,-1,x)*[1-x]^-1*z2
          + 72*H(0,0,-1,-1,0,x)*[1-x]^-2
          - 72*H(0,0,-1,-1,0,x)*[1-x]^-1
          + 18*H(0,0,-1,0,x)
          - 12*H(0,0,-1,0,x)*[1-x]^-2
          + 12*H(0,0,-1,0,x)*[1-x]^-1
          - 48*H(0,0,-1,0,0,x)*[1-x]^-2
          + 48*H(0,0,-1,0,0,x)*[1-x]^-1
          - 24*H(0,0,-1,1,0,x)*[1-x]^-2
          + 24*H(0,0,-1,1,0,x)*[1-x]^-1
          + 23*H(0,0,0,x)
          - 6*H(0,0,0,x)*[1-x]^-2*z2
          + 14*H(0,0,0,x)*[1-x]^-2
          + 6*H(0,0,0,x)*[1-x]^-1*z2
          - 54*H(0,0,0,x)*[1-x]^-1
          - 36*H(0,0,0,-1,0,x)*[1-x]^-2
          + 36*H(0,0,0,-1,0,x)*[1-x]^-1
          - 7*H(0,0,0,0,x)
          + 6*H(0,0,0,0,x)*[1-x]^-2
          - 6*H(0,0,0,0,x)*[1-x]^-1
          + 14*H(0,0,0,0,0,x)*[1-x]^-2
          - 14*H(0,0,0,0,0,x)*[1-x]^-1
          + 12*H(0,0,0,1,0,x)*[1-x]^-2
          - 12*H(0,0,0,1,0,x)*[1-x]^-1
          - 4*H(0,0,1,x)*[1-x]^-2*z2
          + 4*H(0,0,1,x)*[1-x]^-1*z2
          - 24*H(0,0,1,-1,0,x)*[1-x]^-2
          + 24*H(0,0,1,-1,0,x)*[1-x]^-1
          - 6*H(0,0,1,0,x)
          + 4*H(0,0,1,0,x)*[1-x]^-2
          - 4*H(0,0,1,0,x)*[1-x]^-1
          + 20*H(0,0,1,0,0,x)*[1-x]^-2
          - 20*H(0,0,1,0,0,x)*[1-x]^-1
          + 8*H(0,0,1,1,0,x)*[1-x]^-2
          - 8*H(0,0,1,1,0,x)*[1-x]^-1
          + 12*H(0,1,x)*[1-x]^-2*z3
          - 12*H(0,1,x)*[1-x]^-1*z3
          + 2*H(0,1,x)*z2
          + 12*H(0,1,-1,0,x)
          + 18*H(0,1,0,x)
          + 4*H(0,1,0,x)*[1-x]^-2*z2
          + 8*H(0,1,0,x)*[1-x]^-2
          - 4*H(0,1,0,x)*[1-x]^-1*z2
          - 40*H(0,1,0,x)*[1-x]^-1
          + 24*H(0,1,0,-1,0,x)*[1-x]^-2
          - 24*H(0,1,0,-1,0,x)*[1-x]^-1
          - 10*H(0,1,0,0,x)
          - 4*H(0,1,0,0,x)*[1-x]^-2
          + 4*H(0,1,0,0,x)*[1-x]^-1
          - 12*H(0,1,0,0,0,x)*[1-x]^-2
          + 12*H(0,1,0,0,0,x)*[1-x]^-1
          - 8*H(0,1,0,1,0,x)*[1-x]^-2
          + 8*H(0,1,0,1,0,x)*[1-x]^-1
          - 4*H(0,1,1,0,x)
          + 8*H(0,1,1,0,0,x)*[1-x]^-2
          - 8*H(0,1,1,0,0,x)*[1-x]^-1
          - 26/5*H(1,x)*[1-x]^-2*z2^2
          - 12*H(1,x)*[1-x]^-2*z3
          + 8*H(1,x)*[1-x]^-1*z2
          + 26/5*H(1,x)*[1-x]^-1*z2^2
          + 12*H(1,x)*[1-x]^-1*z3
          - 4*H(1,x)*z2
          - 6*H(1,x)*z3
          - 24*H(1,-1,0,x)
          + 48*H(1,-1,0,x)*[1-x]^-1
          + 24*H(1,0,x)
          - 4*H(1,0,x)*[1-x]^-2*z2
          - 32*H(1,0,x)*[1-x]^-2*z3
          + 4*H(1,0,x)*[1-x]^-1*z2
          + 32*H(1,0,x)*[1-x]^-1*z3
          - 48*H(1,0,x)*[1-x]^-1
          - 2*H(1,0,x)*z2
          + 24*H(1,0,-1,x)*[1-x]^-2*z2
          - 24*H(1,0,-1,x)*[1-x]^-1*z2
          + 144*H(1,0,-1,-1,0,x)*[1-x]^-2
          - 144*H(1,0,-1,-1,0,x)*[1-x]^-1
          - 12*H(1,0,-1,0,x)
          - 24*H(1,0,-1,0,x)*[1-x]^-2
          + 24*H(1,0,-1,0,x)*[1-x]^-1
          - 96*H(1,0,-1,0,0,x)*[1-x]^-2
          + 96*H(1,0,-1,0,0,x)*[1-x]^-1
          - 48*H(1,0,-1,1,0,x)*[1-x]^-2
          + 48*H(1,0,-1,1,0,x)*[1-x]^-1
          + 14*H(1,0,0,x)
          - 12*H(1,0,0,x)*[1-x]^-2*z2
          - 4*H(1,0,0,x)*[1-x]^-2
          + 12*H(1,0,0,x)*[1-x]^-1*z2
          - 28*H(1,0,0,x)*[1-x]^-1
          - 72*H(1,0,0,-1,0,x)*[1-x]^-2
          + 72*H(1,0,0,-1,0,x)*[1-x]^-1
          + 6*H(1,0,0,0,x)
          + 12*H(1,0,0,0,x)*[1-x]^-2
          - 12*H(1,0,0,0,x)*[1-x]^-1
          + 28*H(1,0,0,0,0,x)*[1-x]^-2
          - 28*H(1,0,0,0,0,x)*[1-x]^-1
          + 24*H(1,0,0,1,0,x)*[1-x]^-2
          - 24*H(1,0,0,1,0,x)*[1-x]^-1
          - 8*H(1,0,1,x)*[1-x]^-2*z2
          + 8*H(1,0,1,x)*[1-x]^-1*z2
          - 48*H(1,0,1,-1,0,x)*[1-x]^-2
          + 48*H(1,0,1,-1,0,x)*[1-x]^-1
          + 4*H(1,0,1,0,x)
          + 8*H(1,0,1,0,x)*[1-x]^-2
          - 8*H(1,0,1,0,x)*[1-x]^-1
          + 40*H(1,0,1,0,0,x)*[1-x]^-2
          - 40*H(1,0,1,0,0,x)*[1-x]^-1
          + 16*H(1,0,1,1,0,x)*[1-x]^-2
          - 16*H(1,0,1,1,0,x)*[1-x]^-1
          + 24*H(1,1,x)*[1-x]^-2*z3
          - 24*H(1,1,x)*[1-x]^-1*z3
          + 8*H(1,1,0,x)
          + 8*H(1,1,0,x)*[1-x]^-2*z2
          - 8*H(1,1,0,x)*[1-x]^-1*z2
          - 16*H(1,1,0,x)*[1-x]^-1
          + 48*H(1,1,0,-1,0,x)*[1-x]^-2
          - 48*H(1,1,0,-1,0,x)*[1-x]^-1
          - 4*H(1,1,0,0,x)
          - 8*H(1,1,0,0,x)*[1-x]^-2
          + 8*H(1,1,0,0,x)*[1-x]^-1
          - 24*H(1,1,0,0,0,x)*[1-x]^-2
          + 24*H(1,1,0,0,0,x)*[1-x]^-1
          - 16*H(1,1,0,1,0,x)*[1-x]^-2
          + 16*H(1,1,0,1,0,x)*[1-x]^-1
          + 16*H(1,1,1,0,0,x)*[1-x]^-2
          - 16*H(1,1,1,0,0,x)*[1-x]^-1
          )

       + ep^3 * Help(1318914,3)
         ;
.sort
********************************
*
* Eq.(B7):
*
id [F(2)] = 

       - 12/5*a^-1*[1-x]^-2*z2^2
          + 12/5*a^-1*[1-x]^-1*z2^2
          - 4*H(0,x)*a^-1*[1-x]^-2*z3
          + 4*H(0,x)*a^-1*[1-x]^-1*z3
          + 2*H(0,0,0,0,x)*a^-1*[1-x]^-2
          - 2*H(0,0,0,0,x)*a^-1*[1-x]^-1
          + 4*H(0,1,0,0,x)*a^-1*[1-x]^-2
          - 4*H(0,1,0,0,x)*a^-1*[1-x]^-1
          - 8*H(1,x)*a^-1*[1-x]^-2*z3
          + 8*H(1,x)*a^-1*[1-x]^-1*z3
          + 4*H(1,0,0,0,x)*a^-1*[1-x]^-2
          - 4*H(1,0,0,0,x)*a^-1*[1-x]^-1
          + 8*H(1,1,0,0,x)*a^-1*[1-x]^-2
          - 8*H(1,1,0,0,x)*a^-1*[1-x]^-1

       + ep * (
          + 4*a^-1*[1-x]^-2*z2*z3
          + 18*a^-1*[1-x]^-2*z5
          - 4*a^-1*[1-x]^-1*z2*z3
          - 18*a^-1*[1-x]^-1*z5
          + 8/5*H(0,x)*a^-1*[1-x]^-2*z2^2
          - 8/5*H(0,x)*a^-1*[1-x]^-1*z2^2
          - 6*H(0,0,x)*a^-1*[1-x]^-2*z3
          + 6*H(0,0,x)*a^-1*[1-x]^-1*z3
          - 2*H(0,0,0,x)*a^-1*[1-x]^-2*z2
          + 2*H(0,0,0,x)*a^-1*[1-x]^-1*z2
          - 12*H(0,0,0,-1,0,x)*a^-1*[1-x]^-2
          + 12*H(0,0,0,-1,0,x)*a^-1*[1-x]^-1
          + 6*H(0,0,0,0,0,x)*a^-1*[1-x]^-2
          - 6*H(0,0,0,0,0,x)*a^-1*[1-x]^-1
          + 4*H(0,0,0,1,0,x)*a^-1*[1-x]^-2
          - 4*H(0,0,0,1,0,x)*a^-1*[1-x]^-1
          - 4*H(0,0,1,0,0,x)*a^-1*[1-x]^-2
          + 4*H(0,0,1,0,0,x)*a^-1*[1-x]^-1
          - 12*H(0,1,x)*a^-1*[1-x]^-2*z3
          + 12*H(0,1,x)*a^-1*[1-x]^-1*z3
          - 4*H(0,1,0,x)*a^-1*[1-x]^-2*z2
          + 4*H(0,1,0,x)*a^-1*[1-x]^-1*z2
          - 24*H(0,1,0,-1,0,x)*a^-1*[1-x]^-2
          + 24*H(0,1,0,-1,0,x)*a^-1*[1-x]^-1
          + 12*H(0,1,0,0,0,x)*a^-1*[1-x]^-2
          - 12*H(0,1,0,0,0,x)*a^-1*[1-x]^-1
          + 8*H(0,1,0,1,0,x)*a^-1*[1-x]^-2
          - 8*H(0,1,0,1,0,x)*a^-1*[1-x]^-1
          - 8*H(0,1,1,0,0,x)*a^-1*[1-x]^-2
          + 8*H(0,1,1,0,0,x)*a^-1*[1-x]^-1
          + 16/5*H(1,x)*a^-1*[1-x]^-2*z2^2
          - 16/5*H(1,x)*a^-1*[1-x]^-1*z2^2
          - 12*H(1,0,x)*a^-1*[1-x]^-2*z3
          + 12*H(1,0,x)*a^-1*[1-x]^-1*z3
          - 4*H(1,0,0,x)*a^-1*[1-x]^-2*z2
          + 4*H(1,0,0,x)*a^-1*[1-x]^-1*z2
          - 24*H(1,0,0,-1,0,x)*a^-1*[1-x]^-2
          + 24*H(1,0,0,-1,0,x)*a^-1*[1-x]^-1
          + 12*H(1,0,0,0,0,x)*a^-1*[1-x]^-2
          - 12*H(1,0,0,0,0,x)*a^-1*[1-x]^-1
          + 8*H(1,0,0,1,0,x)*a^-1*[1-x]^-2
          - 8*H(1,0,0,1,0,x)*a^-1*[1-x]^-1
          - 8*H(1,0,1,0,0,x)*a^-1*[1-x]^-2
          + 8*H(1,0,1,0,0,x)*a^-1*[1-x]^-1
          - 24*H(1,1,x)*a^-1*[1-x]^-2*z3
          + 24*H(1,1,x)*a^-1*[1-x]^-1*z3
          - 8*H(1,1,0,x)*a^-1*[1-x]^-2*z2
          + 8*H(1,1,0,x)*a^-1*[1-x]^-1*z2
          - 48*H(1,1,0,-1,0,x)*a^-1*[1-x]^-2
          + 48*H(1,1,0,-1,0,x)*a^-1*[1-x]^-1
          + 24*H(1,1,0,0,0,x)*a^-1*[1-x]^-2
          - 24*H(1,1,0,0,0,x)*a^-1*[1-x]^-1
          + 16*H(1,1,0,1,0,x)*a^-1*[1-x]^-2
          - 16*H(1,1,0,1,0,x)*a^-1*[1-x]^-1
          - 16*H(1,1,1,0,0,x)*a^-1*[1-x]^-2
          + 16*H(1,1,1,0,0,x)*a^-1*[1-x]^-1
          )

       + ep^2 * Help(679940,2)
         ;
.sort
********************************
*
* Eq.(B9):
*
id [F(3)] = 

       + a^-1*[1-x]^-2*z2^2
          - a^-1*[1-x]^-1*z2^2
          + H(0,0,x)*a^-1*[1-x]^-2*z2
          - H(0,0,x)*a^-1*[1-x]^-1*z2
          + H(0,0,1,0,x)*a^-1*[1-x]^-2
          - H(0,0,1,0,x)*a^-1*[1-x]^-1
          + 2*H(0,1,0,0,x)*a^-1*[1-x]^-2
          - 2*H(0,1,0,0,x)*a^-1*[1-x]^-1
          + 2*H(1,0,x)*a^-1*[1-x]^-2*z2
          - 2*H(1,0,x)*a^-1*[1-x]^-1*z2
          + 3*H(1,0,0,0,x)*a^-1*[1-x]^-2
          - 3*H(1,0,0,0,x)*a^-1*[1-x]^-1
          + 2*H(1,0,1,0,x)*a^-1*[1-x]^-2
          - 2*H(1,0,1,0,x)*a^-1*[1-x]^-1
          + 4*H(1,1,0,0,x)*a^-1*[1-x]^-2
          - 4*H(1,1,0,0,x)*a^-1*[1-x]^-1

       + ep * (
          + 3*a^-1*[1-x]^-2*z2*z3
          - 9*a^-1*[1-x]^-2*z5
          - 3*a^-1*[1-x]^-1*z2*z3
          + 9*a^-1*[1-x]^-1*z5
          + 2/5*H(0,x)*a^-1*[1-x]^-2*z2^2
          - 2/5*H(0,x)*a^-1*[1-x]^-1*z2^2
          + 3*H(0,-1,0,0,0,x)*a^-1*[1-x]^-2
          - 3*H(0,-1,0,0,0,x)*a^-1*[1-x]^-1
          + H(0,0,x)*a^-1*[1-x]^-2*z3
          - H(0,0,x)*a^-1*[1-x]^-1*z3
          - 2*H(0,0,-1,x)*a^-1*[1-x]^-2*z2
          + 2*H(0,0,-1,x)*a^-1*[1-x]^-1*z2
          - H(0,0,-1,0,0,x)*a^-1*[1-x]^-2
          + H(0,0,-1,0,0,x)*a^-1*[1-x]^-1
          - 2*H(0,0,-1,1,0,x)*a^-1*[1-x]^-2
          + 2*H(0,0,-1,1,0,x)*a^-1*[1-x]^-1
          + 3*H(0,0,0,x)*a^-1*[1-x]^-2*z2
          - 3*H(0,0,0,x)*a^-1*[1-x]^-1*z2
          + 4*H(0,0,0,-1,0,x)*a^-1*[1-x]^-2
          - 4*H(0,0,0,-1,0,x)*a^-1*[1-x]^-1
          + H(0,0,0,1,0,x)*a^-1*[1-x]^-2
          - H(0,0,0,1,0,x)*a^-1*[1-x]^-1
          + H(0,0,1,x)*a^-1*[1-x]^-2*z2
          - H(0,0,1,x)*a^-1*[1-x]^-1*z2
          - 2*H(0,0,1,-1,0,x)*a^-1*[1-x]^-2
          + 2*H(0,0,1,-1,0,x)*a^-1*[1-x]^-1
          + 7*H(0,0,1,0,0,x)*a^-1*[1-x]^-2
          - 7*H(0,0,1,0,0,x)*a^-1*[1-x]^-1
          + 2*H(0,0,1,1,0,x)*a^-1*[1-x]^-2
          - 2*H(0,0,1,1,0,x)*a^-1*[1-x]^-1
          - 10*H(0,1,x)*a^-1*[1-x]^-2*z3
          + 10*H(0,1,x)*a^-1*[1-x]^-1*z3
          - 4*H(0,1,0,x)*a^-1*[1-x]^-2*z2
          + 4*H(0,1,0,x)*a^-1*[1-x]^-1*z2
          - 12*H(0,1,0,-1,0,x)*a^-1*[1-x]^-2
          + 12*H(0,1,0,-1,0,x)*a^-1*[1-x]^-1
          + 5*H(0,1,0,0,0,x)*a^-1*[1-x]^-2
          - 5*H(0,1,0,0,0,x)*a^-1*[1-x]^-1
          + 2*H(0,1,0,1,0,x)*a^-1*[1-x]^-2
          - 2*H(0,1,0,1,0,x)*a^-1*[1-x]^-1
          - 4*H(0,1,1,0,0,x)*a^-1*[1-x]^-2
          + 4*H(0,1,1,0,0,x)*a^-1*[1-x]^-1
          - 14/5*H(1,x)*a^-1*[1-x]^-2*z2^2
          + 14/5*H(1,x)*a^-1*[1-x]^-1*z2^2
          - 9*H(1,0,x)*a^-1*[1-x]^-2*z3
          + 9*H(1,0,x)*a^-1*[1-x]^-1*z3
          - 4*H(1,0,-1,x)*a^-1*[1-x]^-2*z2
          + 4*H(1,0,-1,x)*a^-1*[1-x]^-1*z2
          - 2*H(1,0,-1,0,0,x)*a^-1*[1-x]^-2
          + 2*H(1,0,-1,0,0,x)*a^-1*[1-x]^-1
          - 4*H(1,0,-1,1,0,x)*a^-1*[1-x]^-2
          + 4*H(1,0,-1,1,0,x)*a^-1*[1-x]^-1
          - H(1,0,0,x)*a^-1*[1-x]^-2*z2
          + H(1,0,0,x)*a^-1*[1-x]^-1*z2
          - 14*H(1,0,0,-1,0,x)*a^-1*[1-x]^-2
          + 14*H(1,0,0,-1,0,x)*a^-1*[1-x]^-1
          + 9*H(1,0,0,0,0,x)*a^-1*[1-x]^-2
          - 9*H(1,0,0,0,0,x)*a^-1*[1-x]^-1
          + 6*H(1,0,0,1,0,x)*a^-1*[1-x]^-2
          - 6*H(1,0,0,1,0,x)*a^-1*[1-x]^-1
          + 2*H(1,0,1,x)*a^-1*[1-x]^-2*z2
          - 2*H(1,0,1,x)*a^-1*[1-x]^-1*z2
          - 4*H(1,0,1,-1,0,x)*a^-1*[1-x]^-2
          + 4*H(1,0,1,-1,0,x)*a^-1*[1-x]^-1
          + 4*H(1,0,1,1,0,x)*a^-1*[1-x]^-2
          - 4*H(1,0,1,1,0,x)*a^-1*[1-x]^-1
          - 20*H(1,1,x)*a^-1*[1-x]^-2*z3
          + 20*H(1,1,x)*a^-1*[1-x]^-1*z3
          - 8*H(1,1,0,x)*a^-1*[1-x]^-2*z2
          + 8*H(1,1,0,x)*a^-1*[1-x]^-1*z2
          - 24*H(1,1,0,-1,0,x)*a^-1*[1-x]^-2
          + 24*H(1,1,0,-1,0,x)*a^-1*[1-x]^-1
          + 10*H(1,1,0,0,0,x)*a^-1*[1-x]^-2
          - 10*H(1,1,0,0,0,x)*a^-1*[1-x]^-1
          + 4*H(1,1,0,1,0,x)*a^-1*[1-x]^-2
          - 4*H(1,1,0,1,0,x)*a^-1*[1-x]^-1
          - 8*H(1,1,1,0,0,x)*a^-1*[1-x]^-2
          + 8*H(1,1,1,0,0,x)*a^-1*[1-x]^-1
          )

       + ep^2 * Help(3284994,1,2)
         ;
.sort
********************************
*
* Eq.(B11):
*
id [F(4)] = 

       + ep^-2 * (
          + 1/2
          )

       + ep^-1 * (
          + 2
          - H(0,x)
          + 2*H(0,x)*[1-x]^-1
          )

       + 8
          - 3*[1-x]^-1*z2
          + 3/2*z2
          + 2*H(-1,0,x)
          - 4*H(-1,0,x)*[1-x]^-1
          - 9/2*H(0,x)
          - H(0,x)*[1-x]^-2*z2
          + H(0,x)*[1-x]^-1*z2
          + 9*H(0,x)*[1-x]^-1
          - 1/2*H(0,x)*z2
          + 1/2*H(0,0,x)
          + 2*H(0,0,x)*[1-x]^-2
          - 1/2*H(0,0,x)*[1-x]^-1
          - 3/2*H(0,0,0,x)
          - 3/2*H(0,0,0,x)*[1-x]^-2
          + 3*H(0,0,0,x)*[1-x]^-1
          - 1/2*H(0,1,0,x)
          - H(0,1,0,x)*[1-x]^-2
          + H(0,1,0,x)*[1-x]^-1
          + 1/2*H(1,0,x)
          - H(1,0,x)*[1-x]^-1
          - H(1,0,0,x)
          - 2*H(1,0,0,x)*[1-x]^-2
          + 2*H(1,0,0,x)*[1-x]^-1

       + ep * (
          + 29
          + 7/5*[1-x]^-2*z2^2
          - 6*[1-x]^-2*z3
          - 14*[1-x]^-1*z2
          - 16/5*[1-x]^-1*z2^2
          + 3/2*[1-x]^-1*z3
          + 7*z2
          + 8/5*z2^2
          - z3
          + 6*H(-1,x)*[1-x]^-1*z2
          - 3*H(-1,x)*z2
          - 4*H(-1,-1,0,x)
          + 8*H(-1,-1,0,x)*[1-x]^-1
          + 17*H(-1,0,x)
          - 34*H(-1,0,x)*[1-x]^-1
          + 3/2*H(-1,0,0,x)
          - 3*H(-1,0,0,x)*[1-x]^-1
          + 3/2*H(-1,0,0,0,x)
          - 3*H(-1,0,0,0,x)*[1-x]^-1
          - H(-1,1,0,x)
          + 2*H(-1,1,0,x)*[1-x]^-1
          - 35/2*H(0,x)
          - 3*H(0,x)*[1-x]^-2*z2
          + 9/2*H(0,x)*[1-x]^-2*z3
          - 1/2*H(0,x)*[1-x]^-1*z2
          - 10*H(0,x)*[1-x]^-1*z3
          + 35*H(0,x)*[1-x]^-1
          - 1/2*H(0,x)*z2
          + 5*H(0,x)*z3
          + 2*H(0,-1,x)*[1-x]^-2*z2
          - 2*H(0,-1,x)*[1-x]^-1*z2
          + H(0,-1,x)*z2
          - 7*H(0,-1,0,x)
          - 12*H(0,-1,0,x)*[1-x]^-2
          + 9*H(0,-1,0,x)*[1-x]^-1
          + 1/2*H(0,-1,0,0,x)
          + H(0,-1,0,0,x)*[1-x]^-2
          - H(0,-1,0,0,x)*[1-x]^-1
          + H(0,-1,1,0,x)
          + 2*H(0,-1,1,0,x)*[1-x]^-2
          - 2*H(0,-1,1,0,x)*[1-x]^-1
          - 9*H(0,0,x)
          + 1/2*H(0,0,x)*[1-x]^-2*z2
          + 4*H(0,0,x)*[1-x]^-2
          - 4*H(0,0,x)*[1-x]^-1*z2
          + 29/2*H(0,0,x)*[1-x]^-1
          + 2*H(0,0,x)*z2
          + 9*H(0,0,-1,0,x)
          + 7*H(0,0,-1,0,x)*[1-x]^-2
          - 18*H(0,0,-1,0,x)*[1-x]^-1
          + H(0,0,0,x)
          + 9/2*H(0,0,0,x)*[1-x]^-2
          - 3/2*H(0,0,0,x)*[1-x]^-1
          - 9/2*H(0,0,0,0,x)
          - 9/2*H(0,0,0,0,x)*[1-x]^-2
          + 9*H(0,0,0,0,x)*[1-x]^-1
          - 5/2*H(0,0,1,0,x)
          - 3*H(0,0,1,0,x)*[1-x]^-2
          + 5*H(0,0,1,0,x)*[1-x]^-1
          - H(0,1,x)*[1-x]^-2*z2
          + H(0,1,x)*[1-x]^-1*z2
          - 1/2*H(0,1,x)*z2
          + H(0,1,-1,0,x)
          + 2*H(0,1,-1,0,x)*[1-x]^-2
          - 2*H(0,1,-1,0,x)*[1-x]^-1
          + 3*H(0,1,0,x)
          + 3*H(0,1,0,x)*[1-x]^-2
          - 5*H(0,1,0,x)*[1-x]^-1
          + 7/2*H(0,1,0,0,x)
          - 7*H(0,1,0,0,x)*[1-x]^-1
          - H(0,1,1,0,x)
          - 2*H(0,1,1,0,x)*[1-x]^-2
          + 2*H(0,1,1,0,x)*[1-x]^-1
          + 10*H(1,x)*[1-x]^-2*z3
          - H(1,x)*[1-x]^-1*z2
          - 10*H(1,x)*[1-x]^-1*z3
          + 1/2*H(1,x)*z2
          + 5*H(1,x)*z3
          - H(1,-1,0,x)
          + 2*H(1,-1,0,x)*[1-x]^-1
          - 3/2*H(1,0,x)
          + 4*H(1,0,x)*[1-x]^-2*z2
          - 4*H(1,0,x)*[1-x]^-1*z2
          + 3*H(1,0,x)*[1-x]^-1
          + 2*H(1,0,x)*z2
          + 6*H(1,0,-1,0,x)
          + 12*H(1,0,-1,0,x)*[1-x]^-2
          - 12*H(1,0,-1,0,x)*[1-x]^-1
          - 9/2*H(1,0,0,x)
          - 6*H(1,0,0,x)*[1-x]^-2
          + 4*H(1,0,0,x)*[1-x]^-1
          - 5/2*H(1,0,0,0,x)
          - 5*H(1,0,0,0,x)*[1-x]^-2
          + 5*H(1,0,0,0,x)*[1-x]^-1
          - H(1,0,1,0,x)
          - 2*H(1,0,1,0,x)*[1-x]^-2
          + 2*H(1,0,1,0,x)*[1-x]^-1
          + H(1,1,0,x)
          - 2*H(1,1,0,x)*[1-x]^-1
          + 2*H(1,1,0,0,x)
          + 4*H(1,1,0,0,x)*[1-x]^-2
          - 4*H(1,1,0,0,x)*[1-x]^-1
          )

       + ep^2 * Help(3284994,2,2)
         ;
.sort
********************************
*
* Eq.(B16):
*
id [F(5)] =

       + ep^-1 * (
          - 12*a^-2*[1-x]^-4*z3
          + 24*a^-2*[1-x]^-3*z3
          - 12*a^-2*[1-x]^-2*z3
          - 4*H(0,x)*a^-2*[1-x]^-4*z2
          + 8*H(0,x)*a^-2*[1-x]^-3*z2
          - 4*H(0,x)*a^-2*[1-x]^-2*z2
          - 8*H(0,-1,0,x)*a^-2*[1-x]^-4
          + 16*H(0,-1,0,x)*a^-2*[1-x]^-3
          - 8*H(0,-1,0,x)*a^-2*[1-x]^-2
          + 4*H(0,0,0,x)*a^-2*[1-x]^-4
          - 8*H(0,0,0,x)*a^-2*[1-x]^-3
          + 4*H(0,0,0,x)*a^-2*[1-x]^-2
          )

       - 64/5*a^-2*[1-x]^-4*z2^2
          + 128/5*a^-2*[1-x]^-3*z2^2
          - 64/5*a^-2*[1-x]^-2*z2^2
          - 44*H(0,x)*a^-2*[1-x]^-4*z3
          + 88*H(0,x)*a^-2*[1-x]^-3*z3
          - 44*H(0,x)*a^-2*[1-x]^-2*z3
          + 16*H(0,-1,x)*a^-2*[1-x]^-4*z2
          - 32*H(0,-1,x)*a^-2*[1-x]^-3*z2
          + 16*H(0,-1,x)*a^-2*[1-x]^-2*z2
          + 64*H(0,-1,-1,0,x)*a^-2*[1-x]^-4
          - 128*H(0,-1,-1,0,x)*a^-2*[1-x]^-3
          + 64*H(0,-1,-1,0,x)*a^-2*[1-x]^-2
          - 40*H(0,-1,0,0,x)*a^-2*[1-x]^-4
          + 80*H(0,-1,0,0,x)*a^-2*[1-x]^-3
          - 40*H(0,-1,0,0,x)*a^-2*[1-x]^-2
          - 16*H(0,-1,1,0,x)*a^-2*[1-x]^-4
          + 32*H(0,-1,1,0,x)*a^-2*[1-x]^-3
          - 16*H(0,-1,1,0,x)*a^-2*[1-x]^-2
          - 20*H(0,0,x)*a^-2*[1-x]^-4*z2
          + 40*H(0,0,x)*a^-2*[1-x]^-3*z2
          - 20*H(0,0,x)*a^-2*[1-x]^-2*z2
          - 56*H(0,0,-1,0,x)*a^-2*[1-x]^-4
          + 112*H(0,0,-1,0,x)*a^-2*[1-x]^-3
          - 56*H(0,0,-1,0,x)*a^-2*[1-x]^-2
          + 12*H(0,0,0,0,x)*a^-2*[1-x]^-4
          - 24*H(0,0,0,0,x)*a^-2*[1-x]^-3
          + 12*H(0,0,0,0,x)*a^-2*[1-x]^-2
          + 8*H(0,0,1,0,x)*a^-2*[1-x]^-4
          - 16*H(0,0,1,0,x)*a^-2*[1-x]^-3
          + 8*H(0,0,1,0,x)*a^-2*[1-x]^-2
          - 8*H(0,1,x)*a^-2*[1-x]^-4*z2
          + 16*H(0,1,x)*a^-2*[1-x]^-3*z2
          - 8*H(0,1,x)*a^-2*[1-x]^-2*z2
          - 16*H(0,1,-1,0,x)*a^-2*[1-x]^-4
          + 32*H(0,1,-1,0,x)*a^-2*[1-x]^-3
          - 16*H(0,1,-1,0,x)*a^-2*[1-x]^-2
          + 8*H(0,1,0,0,x)*a^-2*[1-x]^-4
          - 16*H(0,1,0,0,x)*a^-2*[1-x]^-3
          + 8*H(0,1,0,0,x)*a^-2*[1-x]^-2
          - 48*H(1,x)*a^-2*[1-x]^-4*z3
          + 96*H(1,x)*a^-2*[1-x]^-3*z3
          - 48*H(1,x)*a^-2*[1-x]^-2*z3
          - 16*H(1,0,x)*a^-2*[1-x]^-4*z2
          + 32*H(1,0,x)*a^-2*[1-x]^-3*z2
          - 16*H(1,0,x)*a^-2*[1-x]^-2*z2
          - 32*H(1,0,-1,0,x)*a^-2*[1-x]^-4
          + 64*H(1,0,-1,0,x)*a^-2*[1-x]^-3
          - 32*H(1,0,-1,0,x)*a^-2*[1-x]^-2
          + 16*H(1,0,0,0,x)*a^-2*[1-x]^-4
          - 32*H(1,0,0,0,x)*a^-2*[1-x]^-3
          + 16*H(1,0,0,0,x)*a^-2*[1-x]^-2

       + ep * Help(16949314,1)
         ;
*



















